Topology Reduction in Deep Convolutional Feature Extraction Networks

Deep convolutional neural networks (CNNs) used in practice employ potentially hundreds of layers and $10$,$000$s of nodes. Such network sizes entail significant computational complexity due to the large number of convolutions that need to be carried out; in addition, a large number of parameters needs to be learned and stored. Very deep and wide CNNs may therefore not be well suited to applications operating under severe resource constraints as is the case, e.g., in low-power embedded and mobile platforms. This paper aims at understanding the impact of CNN topology, specifically depth and width, on the network's feature extraction capabilities. We address this question for the class of scattering networks that employ either Weyl-Heisenberg filters or wavelets, the modulus non-linearity, and no pooling. The exponential feature map energy decay results in Wiatowski et al., 2017, are generalized to $\mathcal{O}(a^{-N})$, where an arbitrary decay factor $a>1$ can be realized through suitable choice of the Weyl-Heisenberg prototype function or the mother wavelet. We then show how networks of fixed (possibly small) depth $N$ can be designed to guarantee that $((1-\varepsilon)\cdot 100)\%$ of the input signal's energy are contained in the feature vector. Based on the notion of operationally significant nodes, we characterize, partly rigorously and partly heuristically, the topology-reducing effects of (effectively) band-limited input signals, band-limited filters, and feature map symmetries. Finally, for networks based on Weyl-Heisenberg filters, we determine the prototype function bandwidth that minimizes---for fixed network depth $N$---the average number of operationally significant nodes per layer.

==> A1.dat <==
  -1.0230000e+03   0.0000000e+00
  -1.0190000e+03   0.0000000e+00
  -1.0150000e+03   0.0000000e+00
  -1.0110000e+03   0.0000000e+00
  -1.0070000e+03   0.0000000e+00
  -1.0030000e+03   0.0000000e+00
  -9.9900000e+02   0.0000000e+00
  -9.9500000e+02   0.0000000e+00
  -9.9100000e+02   0.0000000e+00
  -9.8700000e+02   0.0000000e+00
  -9.8300000e+02   0.0000000e+00
  -9.7900000e+02   0.0000000e+00
  -9.7500000e+02   0.0000000e+00
  -9.7100000e+02   0.0000000e+00
  -9.6700000e+02   0.0000000e+00
  -9.6300000e+02   0.0000000e+00
  -9.5900000e+02   0.0000000e+00
  -9.5500000e+02   0.0000000e+00
  -9.5100000e+02   0.0000000e+00
  -9.4700000e+02   0.0000000e+00
  -9.4300000e+02   0.0000000e+00
  -9.3900000e+02   0.0000000e+00
  -9.3500000e+02   0.0000000e+00
  -9.3100000e+02   0.0000000e+00
  -9.2700000e+02   0.0000000e+00
  -9.2300000e+02   0.0000000e+00
  -9.1900000e+02   0.0000000e+00
  -9.1500000e+02   0.0000000e+00
  -9.1100000e+02   0.0000000e+00
  -9.0700000e+02   0.0000000e+00
  -9.0300000e+02   0.0000000e+00
  -8.9900000e+02   0.0000000e+00
  -8.9500000e+02   0.0000000e+00
  -8.9100000e+02   0.0000000e+00
  -8.8700000e+02   0.0000000e+00
  -8.8300000e+02   0.0000000e+00
  -8.7900000e+02   0.0000000e+00
  -8.7500000e+02   0.0000000e+00
  -8.7100000e+02   0.0000000e+00
  -8.6700000e+02   0.0000000e+00
  -8.6300000e+02   0.0000000e+00
  -8.5900000e+02   0.0000000e+00
  -8.5500000e+02   0.0000000e+00
  -8.5100000e+02   0.0000000e+00
  -8.4700000e+02   0.0000000e+00
  -8.4300000e+02   0.0000000e+00
  -8.3900000e+02   0.0000000e+00
  -8.3500000e+02   0.0000000e+00
  -8.3100000e+02   0.0000000e+00
  -8.2700000e+02   0.0000000e+00
  -8.2300000e+02   0.0000000e+00
  -8.1900000e+02   0.0000000e+00
  -8.1500000e+02   0.0000000e+00
  -8.1100000e+02   0.0000000e+00
  -8.0700000e+02   0.0000000e+00
  -8.0300000e+02   0.0000000e+00
  -7.9900000e+02   0.0000000e+00
  -7.9500000e+02   0.0000000e+00
  -7.9100000e+02   0.0000000e+00
  -7.8700000e+02   0.0000000e+00
  -7.8300000e+02   0.0000000e+00
  -7.7900000e+02   0.0000000e+00
  -7.7500000e+02   0.0000000e+00
  -7.7100000e+02   0.0000000e+00
  -7.6700000e+02   0.0000000e+00
  -7.6300000e+02   0.0000000e+00
  -7.5900000e+02   0.0000000e+00
  -7.5500000e+02   0.0000000e+00
  -7.5100000e+02   0.0000000e+00
  -7.4700000e+02   0.0000000e+00
  -7.4300000e+02   0.0000000e+00
  -7.3900000e+02   0.0000000e+00
  -7.3500000e+02   0.0000000e+00
  -7.3100000e+02   0.0000000e+00
  -7.2700000e+02   0.0000000e+00
  -7.2300000e+02  -3.0485718e-01
  -7.1900000e+02   2.0323762e-01
  -7.1500000e+02   3.2567307e-01
  -7.1100000e+02   3.3780540e-01
  -7.0700000e+02  -2.6862862e+00
  -7.0300000e+02   8.3350531e-01
  -6.9900000e+02  -2.5395009e-01
  -6.9500000e+02  -7.7404141e-01
  -6.9100000e+02   6.2813121e-01
  -6.8700000e+02   1.5581574e+00
  -6.8300000e+02  -1.1313790e+00
  -6.7900000e+02  -1.9910523e+00
  -6.7500000e+02   1.1089668e+00
  -6.7100000e+02  -1.4613958e-02
  -6.6700000e+02  -2.3958191e-01
  -6.6300000e+02  -1.2085510e+00
  -6.5900000e+02  -1.0888329e+00
  -6.5500000e+02   2.1353495e+00
  -6.5100000e+02   1.2159222e+00
  -6.4700000e+02  -2.4440684e-01
  -6.4300000e+02   1.8349129e+00
  -6.3900000e+02  -5.1456092e-01
  -6.3500000e+02   9.8238861e-01
  -6.3100000e+02  -8.4561519e-01
  -6.2700000e+02  -7.4404839e-01
  -6.2300000e+02  -5.1109796e-01
  -6.1900000e+02  -3.5795550e-01
  -6.1500000e+02   1.1339608e+00
  -6.1100000e+02   6.9628561e-01
  -6.0700000e+02   1.2389687e+00
  -6.0300000e+02  -1.6251805e+00
  -5.9900000e+02   9.2102905e-01
  -5.9500000e+02  -1.3183047e-01
  -5.9100000e+02  -7.1759512e-02
  -5.8700000e+02  -8.1152546e-01
  -5.8300000e+02   1.3141549e-01
  -5.7900000e+02  -7.5368772e-01
  -5.7500000e+02   6.7326330e-01
  -5.7100000e+02  -9.0675360e-01
  -5.6700000e+02  -3.0888602e-01
  -5.6300000e+02   1.6702536e+00
  -5.5900000e+02   4.8436693e-01
  -5.5500000e+02   6.6776131e-01
  -5.5100000e+02  -5.8269331e-01
  -5.4700000e+02  -1.2127883e+00
  -5.4300000e+02  -3.6182184e-01
  -5.3900000e+02   7.1777527e-01
  -5.3500000e+02  -2.0265477e+00
  -5.3100000e+02  -1.6865170e+00
  -5.2700000e+02   9.3631615e-01
  -5.2300000e+02   0.0000000e+00
  -5.1900000e+02   0.0000000e+00
  -5.1500000e+02   0.0000000e+00
  -5.1100000e+02   0.0000000e+00
  -5.0700000e+02   0.0000000e+00
  -5.0300000e+02   0.0000000e+00
  -4.9900000e+02   0.0000000e+00
  -4.9500000e+02   0.0000000e+00
  -4.9100000e+02   0.0000000e+00
  -4.8700000e+02   0.0000000e+00
  -4.8300000e+02   0.0000000e+00
  -4.7900000e+02   0.0000000e+00
  -4.7500000e+02   0.0000000e+00
  -4.7100000e+02   0.0000000e+00
  -4.6700000e+02   0.0000000e+00
  -4.6300000e+02   0.0000000e+00
  -4.5900000e+02   0.0000000e+00
  -4.5500000e+02   0.0000000e+00
  -4.5100000e+02   0.0000000e+00
  -4.4700000e+02   0.0000000e+00
  -4.4300000e+02   0.0000000e+00
  -4.3900000e+02   0.0000000e+00
  -4.3500000e+02   0.0000000e+00
  -4.3100000e+02   0.0000000e+00
  -4.2700000e+02   0.0000000e+00
  -4.2300000e+02   0.0000000e+00
  -4.1900000e+02   0.0000000e+00
  -4.1500000e+02   0.0000000e+00
  -4.1100000e+02   0.0000000e+00
  -4.0700000e+02   0.0000000e+00
  -4.0300000e+02   0.0000000e+00
  -3.9900000e+02   0.0000000e+00
  -3.9500000e+02   0.0000000e+00
  -3.9100000e+02   0.0000000e+00
  -3.8700000e+02   0.0000000e+00
  -3.8300000e+02   0.0000000e+00
  -3.7900000e+02   0.0000000e+00
  -3.7500000e+02   0.0000000e+00
  -3.7100000e+02   0.0000000e+00
  -3.6700000e+02   0.0000000e+00
  -3.6300000e+02   0.0000000e+00
  -3.5900000e+02   0.0000000e+00
  -3.5500000e+02   0.0000000e+00
  -3.5100000e+02   0.0000000e+00
  -3.4700000e+02   0.0000000e+00
  -3.4300000e+02   0.0000000e+00
  -3.3900000e+02   0.0000000e+00
  -3.3500000e+02   0.0000000e+00
  -3.3100000e+02   0.0000000e+00
  -3.2700000e+02   0.0000000e+00
  -3.2300000e+02   0.0000000e+00
  -3.1900000e+02   0.0000000e+00
  -3.1500000e+02   0.0000000e+00
  -3.1100000e+02   0.0000000e+00
  -3.0700000e+02   0.0000000e+00
  -3.0300000e+02   0.0000000e+00
  -2.9900000e+02   0.0000000e+00
  -2.9500000e+02   0.0000000e+00
  -2.9100000e+02   0.0000000e+00
  -2.8700000e+02   0.0000000e+00
  -2.8300000e+02   0.0000000e+00
  -2.7900000e+02   0.0000000e+00
  -2.7500000e+02   0.0000000e+00
  -2.7100000e+02   0.0000000e+00
  -2.6700000e+02   0.0000000e+00
  -2.6300000e+02   0.0000000e+00
  -2.5900000e+02   0.0000000e+00
  -2.5500000e+02   0.0000000e+00
  -2.5100000e+02   0.0000000e+00
  -2.4700000e+02   0.0000000e+00
  -2.4300000e+02   0.0000000e+00
  -2.3900000e+02   0.0000000e+00
  -2.3500000e+02   0.0000000e+00
  -2.3100000e+02   0.0000000e+00
  -2.2700000e+02   0.0000000e+00
  -2.2300000e+02   0.0000000e+00
  -2.1900000e+02   0.0000000e+00
  -2.1500000e+02   0.0000000e+00
  -2.1100000e+02   0.0000000e+00
  -2.0700000e+02   0.0000000e+00
  -2.0300000e+02   0.0000000e+00
  -1.9900000e+02   0.0000000e+00
  -1.9500000e+02   0.0000000e+00
  -1.9100000e+02   0.0000000e+00
  -1.8700000e+02   0.0000000e+00
  -1.8300000e+02   0.0000000e+00
  -1.7900000e+02   0.0000000e+00
  -1.7500000e+02   0.0000000e+00
  -1.7100000e+02   0.0000000e+00
  -1.6700000e+02   0.0000000e+00
  -1.6300000e+02   0.0000000e+00
  -1.5900000e+02   0.0000000e+00
  -1.5500000e+02   0.0000000e+00
  -1.5100000e+02   0.0000000e+00
  -1.4700000e+02   0.0000000e+00
  -1.4300000e+02   0.0000000e+00
  -1.3900000e+02   0.0000000e+00
  -1.3500000e+02   0.0000000e+00
  -1.3100000e+02   0.0000000e+00
  -1.2700000e+02   0.0000000e+00
  -1.2300000e+02   0.0000000e+00
  -1.1900000e+02   0.0000000e+00
  -1.1500000e+02   0.0000000e+00
  -1.1100000e+02   0.0000000e+00
  -1.0700000e+02   0.0000000e+00
  -1.0300000e+02   0.0000000e+00
  -9.9000000e+01   0.0000000e+00
  -9.5000000e+01   0.0000000e+00
  -9.1000000e+01   0.0000000e+00
  -8.7000000e+01   0.0000000e+00
  -8.3000000e+01   0.0000000e+00
  -7.9000000e+01   0.0000000e+00
  -7.5000000e+01   0.0000000e+00
  -7.1000000e+01   0.0000000e+00
  -6.7000000e+01   0.0000000e+00
  -6.3000000e+01   0.0000000e+00
  -5.9000000e+01   0.0000000e+00
  -5.5000000e+01   0.0000000e+00
  -5.1000000e+01   0.0000000e+00
  -4.7000000e+01   0.0000000e+00
  -4.3000000e+01   0.0000000e+00
  -3.9000000e+01   0.0000000e+00
  -3.5000000e+01   0.0000000e+00
  -3.1000000e+01   0.0000000e+00
  -2.7000000e+01   0.0000000e+00
  -2.3000000e+01   0.0000000e+00
  -1.9000000e+01   0.0000000e+00
  -1.5000000e+01   0.0000000e+00
  -1.1000000e+01   0.0000000e+00
  -7.0000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.7000000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   4.9000000e+01   0.0000000e+00
   5.3000000e+01   0.0000000e+00
   5.7000000e+01   0.0000000e+00
   6.1000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   6.9000000e+01   0.0000000e+00
   7.3000000e+01   0.0000000e+00
   7.7000000e+01   0.0000000e+00
   8.1000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.7000000e+01   0.0000000e+00
   1.0100000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.0900000e+02   0.0000000e+00
   1.1300000e+02   0.0000000e+00
   1.1700000e+02   0.0000000e+00
   1.2100000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.2900000e+02   0.0000000e+00
   1.3300000e+02   0.0000000e+00
   1.3700000e+02   0.0000000e+00
   1.4100000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.4900000e+02   0.0000000e+00
   1.5300000e+02   0.0000000e+00
   1.5700000e+02   0.0000000e+00
   1.6100000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.6900000e+02   0.0000000e+00
   1.7300000e+02   0.0000000e+00
   1.7700000e+02   0.0000000e+00
   1.8100000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.8900000e+02   0.0000000e+00
   1.9300000e+02   0.0000000e+00
   1.9700000e+02   0.0000000e+00
   2.0100000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.0900000e+02   0.0000000e+00
   2.1300000e+02   0.0000000e+00
   2.1700000e+02   0.0000000e+00
   2.2100000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.2900000e+02   0.0000000e+00
   2.3300000e+02   0.0000000e+00
   2.3700000e+02   0.0000000e+00
   2.4100000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.4900000e+02   0.0000000e+00
   2.5300000e+02   0.0000000e+00
   2.5700000e+02   0.0000000e+00
   2.6100000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.6900000e+02   0.0000000e+00
   2.7300000e+02   0.0000000e+00
   2.7700000e+02   0.0000000e+00
   2.8100000e+02   0.0000000e+00
   2.8500000e+02   0.0000000e+00
   2.8900000e+02   0.0000000e+00
   2.9300000e+02   0.0000000e+00
   2.9700000e+02   0.0000000e+00
   3.0100000e+02   0.0000000e+00
   3.0500000e+02   0.0000000e+00
   3.0900000e+02   0.0000000e+00
   3.1300000e+02   0.0000000e+00
   3.1700000e+02   0.0000000e+00
   3.2100000e+02   0.0000000e+00
   3.2500000e+02   0.0000000e+00
   3.2900000e+02   0.0000000e+00
   3.3300000e+02   0.0000000e+00
   3.3700000e+02   0.0000000e+00
   3.4100000e+02   0.0000000e+00
   3.4500000e+02   0.0000000e+00
   3.4900000e+02   0.0000000e+00
   3.5300000e+02   0.0000000e+00
   3.5700000e+02   0.0000000e+00
   3.6100000e+02   0.0000000e+00
   3.6500000e+02   0.0000000e+00
   3.6900000e+02   0.0000000e+00
   3.7300000e+02   0.0000000e+00
   3.7700000e+02   0.0000000e+00
   3.8100000e+02   0.0000000e+00
   3.8500000e+02   0.0000000e+00
   3.8900000e+02   0.0000000e+00
   3.9300000e+02   0.0000000e+00
   3.9700000e+02   0.0000000e+00
   4.0100000e+02   0.0000000e+00
   4.0500000e+02   0.0000000e+00
   4.0900000e+02   0.0000000e+00
   4.1300000e+02   0.0000000e+00
   4.1700000e+02   0.0000000e+00
   4.2100000e+02   0.0000000e+00
   4.2500000e+02   0.0000000e+00
   4.2900000e+02   0.0000000e+00
   4.3300000e+02   0.0000000e+00
   4.3700000e+02   0.0000000e+00
   4.4100000e+02   0.0000000e+00
   4.4500000e+02   0.0000000e+00
   4.4900000e+02   0.0000000e+00
   4.5300000e+02   0.0000000e+00
   4.5700000e+02   0.0000000e+00
   4.6100000e+02   0.0000000e+00
   4.6500000e+02   0.0000000e+00
   4.6900000e+02   0.0000000e+00
   4.7300000e+02   0.0000000e+00
   4.7700000e+02   0.0000000e+00
   4.8100000e+02   0.0000000e+00
   4.8500000e+02   0.0000000e+00
   4.8900000e+02   0.0000000e+00
   4.9300000e+02   0.0000000e+00
   4.9700000e+02   0.0000000e+00
   5.0100000e+02   0.0000000e+00
   5.0500000e+02   0.0000000e+00
   5.0900000e+02   0.0000000e+00
   5.1300000e+02   0.0000000e+00
   5.1700000e+02   0.0000000e+00
   5.2100000e+02   0.0000000e+00
   5.2500000e+02   0.0000000e+00
   5.2900000e+02   0.0000000e+00
   5.3300000e+02   0.0000000e+00
   5.3700000e+02   0.0000000e+00
   5.4100000e+02   0.0000000e+00
   5.4500000e+02   0.0000000e+00
   5.4900000e+02   0.0000000e+00
   5.5300000e+02   0.0000000e+00
   5.5700000e+02   0.0000000e+00
   5.6100000e+02   0.0000000e+00
   5.6500000e+02   0.0000000e+00
   5.6900000e+02   0.0000000e+00
   5.7300000e+02   0.0000000e+00
   5.7700000e+02   0.0000000e+00
   5.8100000e+02   0.0000000e+00
   5.8500000e+02   0.0000000e+00
   5.8900000e+02   0.0000000e+00
   5.9300000e+02   0.0000000e+00
   5.9700000e+02   0.0000000e+00
   6.0100000e+02   0.0000000e+00
   6.0500000e+02   0.0000000e+00
   6.0900000e+02   0.0000000e+00
   6.1300000e+02   0.0000000e+00
   6.1700000e+02   0.0000000e+00
   6.2100000e+02   0.0000000e+00
   6.2500000e+02   0.0000000e+00
   6.2900000e+02   0.0000000e+00
   6.3300000e+02   0.0000000e+00
   6.3700000e+02   0.0000000e+00
   6.4100000e+02   0.0000000e+00
   6.4500000e+02   0.0000000e+00
   6.4900000e+02   0.0000000e+00
   6.5300000e+02   0.0000000e+00
   6.5700000e+02   0.0000000e+00
   6.6100000e+02   0.0000000e+00
   6.6500000e+02   0.0000000e+00
   6.6900000e+02   0.0000000e+00
   6.7300000e+02   0.0000000e+00
   6.7700000e+02   0.0000000e+00
   6.8100000e+02   0.0000000e+00
   6.8500000e+02   0.0000000e+00
   6.8900000e+02   0.0000000e+00
   6.9300000e+02   0.0000000e+00
   6.9700000e+02   0.0000000e+00
   7.0100000e+02   0.0000000e+00
   7.0500000e+02   0.0000000e+00
   7.0900000e+02   0.0000000e+00
   7.1300000e+02   0.0000000e+00
   7.1700000e+02   0.0000000e+00
   7.2100000e+02   0.0000000e+00
   7.2500000e+02   0.0000000e+00
   7.2900000e+02   0.0000000e+00
   7.3300000e+02   0.0000000e+00
   7.3700000e+02   0.0000000e+00
   7.4100000e+02   0.0000000e+00
   7.4500000e+02   0.0000000e+00
   7.4900000e+02   0.0000000e+00
   7.5300000e+02   0.0000000e+00
   7.5700000e+02   0.0000000e+00
   7.6100000e+02   0.0000000e+00
   7.6500000e+02   0.0000000e+00
   7.6900000e+02   0.0000000e+00
   7.7300000e+02   0.0000000e+00
   7.7700000e+02   0.0000000e+00
   7.8100000e+02   0.0000000e+00
   7.8500000e+02   0.0000000e+00
   7.8900000e+02   0.0000000e+00
   7.9300000e+02   0.0000000e+00
   7.9700000e+02   0.0000000e+00
   8.0100000e+02   0.0000000e+00
   8.0500000e+02   0.0000000e+00
   8.0900000e+02   0.0000000e+00
   8.1300000e+02   0.0000000e+00
   8.1700000e+02   0.0000000e+00
   8.2100000e+02   0.0000000e+00
   8.2500000e+02   0.0000000e+00
   8.2900000e+02   0.0000000e+00
   8.3300000e+02   0.0000000e+00
   8.3700000e+02   0.0000000e+00
   8.4100000e+02   0.0000000e+00
   8.4500000e+02   0.0000000e+00
   8.4900000e+02   0.0000000e+00
   8.5300000e+02   0.0000000e+00
   8.5700000e+02   0.0000000e+00
   8.6100000e+02   0.0000000e+00
   8.6500000e+02   0.0000000e+00
   8.6900000e+02   0.0000000e+00
   8.7300000e+02   0.0000000e+00
   8.7700000e+02   0.0000000e+00
   8.8100000e+02   0.0000000e+00
   8.8500000e+02   0.0000000e+00
   8.8900000e+02   0.0000000e+00
   8.9300000e+02   0.0000000e+00
   8.9700000e+02   0.0000000e+00
   9.0100000e+02   0.0000000e+00
   9.0500000e+02   0.0000000e+00
   9.0900000e+02   0.0000000e+00
   9.1300000e+02   0.0000000e+00
   9.1700000e+02   0.0000000e+00
   9.2100000e+02   0.0000000e+00
   9.2500000e+02   0.0000000e+00
   9.2900000e+02   0.0000000e+00
   9.3300000e+02   0.0000000e+00
   9.3700000e+02   0.0000000e+00
   9.4100000e+02   0.0000000e+00
   9.4500000e+02   0.0000000e+00
   9.4900000e+02   0.0000000e+00
   9.5300000e+02   0.0000000e+00
   9.5700000e+02   0.0000000e+00
   9.6100000e+02   0.0000000e+00
   9.6500000e+02   0.0000000e+00
   9.6900000e+02   0.0000000e+00
   9.7300000e+02   0.0000000e+00
   9.7700000e+02   0.0000000e+00
   9.8100000e+02   0.0000000e+00
   9.8500000e+02   0.0000000e+00
   9.8900000e+02   0.0000000e+00
   9.9300000e+02   0.0000000e+00
   9.9700000e+02   0.0000000e+00
   1.0010000e+03   0.0000000e+00
   1.0050000e+03   0.0000000e+00
   1.0090000e+03   0.0000000e+00
   1.0130000e+03   0.0000000e+00
   1.0170000e+03   0.0000000e+00
   1.0210000e+03   0.0000000e+00
   1.0250000e+03   0.0000000e+00


==> A2.dat <==
  -1.0230000e+03   7.8537752e-04
  -1.0190000e+03   1.6047704e-03
  -1.0150000e+03   1.7896857e-03
  -1.0110000e+03   1.9074437e-03
  -1.0070000e+03   1.5829936e-03
  -1.0030000e+03   2.6838547e-05
  -9.9900000e+02   1.6438771e-03
  -9.9500000e+02   2.5019328e-03
  -9.9100000e+02   4.6156733e-04
  -9.8700000e+02   4.9803836e-04
  -9.8300000e+02   7.6006542e-04
  -9.7900000e+02   2.9460046e-03
  -9.7500000e+02   1.6077142e-03
  -9.7100000e+02   1.2466401e-03
  -9.6700000e+02   6.1988098e-04
  -9.6300000e+02   4.9366362e-04
  -9.5900000e+02   2.0406847e-03
  -9.5500000e+02   1.6584073e-03
  -9.5100000e+02   2.5205755e-03
  -9.4700000e+02   5.7066787e-04
  -9.4300000e+02   9.4755784e-04
  -9.3900000e+02   4.3958143e-04
  -9.3500000e+02   1.3914394e-03
  -9.3100000e+02   1.9504584e-03
  -9.2700000e+02   1.0660815e-03
  -9.2300000e+02   1.5727923e-04
  -9.1900000e+02   1.4729296e-03
  -9.1500000e+02   1.6220527e-03
  -9.1100000e+02   8.4876854e-04
  -9.0700000e+02   3.9561748e-03
  -9.0300000e+02   2.3020944e-03
  -8.9900000e+02   2.6613498e-04
  -8.9500000e+02   2.6125138e-03
  -8.9100000e+02   2.8349012e-03
  -8.8700000e+02   1.6826577e-03
  -8.8300000e+02   1.9318429e-03
  -8.7900000e+02   2.1184461e-03
  -8.7500000e+02   1.3891632e-03
  -8.7100000e+02   3.8523927e-03
  -8.6700000e+02   2.1492911e-03
  -8.6300000e+02   8.0945327e-04
  -8.5900000e+02   3.5110261e-03
  -8.5500000e+02   2.1628941e-03
  -8.5100000e+02   1.2644473e-03
  -8.4700000e+02   3.4406227e-03
  -8.4300000e+02   3.2563738e-03
  -8.3900000e+02   9.9857507e-04
  -8.3500000e+02   1.1741649e-03
  -8.3100000e+02   2.2473736e-03
  -8.2700000e+02   1.9099376e-03
  -8.2300000e+02   1.5486209e-03
  -8.1900000e+02   2.2023655e-03
  -8.1500000e+02   1.8655572e-03
  -8.1100000e+02   5.4997148e-03
  -8.0700000e+02   4.6637698e-03
  -8.0300000e+02   3.6995223e-03
  -7.9900000e+02   1.0306339e-03
  -7.9500000e+02   1.2700261e-04
  -7.9100000e+02   1.4709612e-04
  -7.8700000e+02   4.4050811e-03
  -7.8300000e+02   4.0954771e-03
  -7.7900000e+02   3.2068025e-03
  -7.7500000e+02   3.8178813e-04
  -7.7100000e+02   2.5322888e-03
  -7.6700000e+02   3.9409355e-03
  -7.6300000e+02   6.4021481e-04
  -7.5900000e+02   7.7322485e-04
  -7.5500000e+02   3.0847972e-03
  -7.5100000e+02   3.0034871e-03
  -7.4700000e+02   3.0159226e-03
  -7.4300000e+02   2.7100599e-03
  -7.3900000e+02   3.2303914e-03
  -7.3500000e+02   2.6275419e-03
  -7.3100000e+02   6.4342929e-03
  -7.2700000e+02   8.3258040e-04
  -7.2300000e+02   3.6693457e-04
  -7.1900000e+02   9.5502351e-04
  -7.1500000e+02   3.3721794e-03
  -7.1100000e+02   4.0577020e-03
  -7.0700000e+02   7.7808259e-03
  -7.0300000e+02   4.8643983e-03
  -6.9900000e+02   4.4490303e-03
  -6.9500000e+02   2.3164285e-03
  -6.9100000e+02   1.9487594e-03
  -6.8700000e+02   5.0068576e-03
  -6.8300000e+02   1.4427100e-03
  -6.7900000e+02   3.2796952e-03
  -6.7500000e+02   1.0143720e-03
  -6.7100000e+02   2.5592136e-03
  -6.6700000e+02   1.0341757e-03
  -6.6300000e+02   6.1725568e-03
  -6.5900000e+02   1.9835025e-03
  -6.5500000e+02   3.8646884e-03
  -6.5100000e+02   1.1975515e-04
  -6.4700000e+02   7.0816276e-03
  -6.4300000e+02   1.8451523e-03
  -6.3900000e+02   7.2128787e-03
  -6.3500000e+02   1.7678414e-03
  -6.3100000e+02   7.0257721e-04
  -6.2700000e+02   5.7419560e-04
  -6.2300000e+02   1.5615579e-03
  -6.1900000e+02   1.0589350e-03
  -6.1500000e+02   3.0340377e-04
  -6.1100000e+02   9.6852065e-03
  -6.0700000e+02   1.2779264e-04
  -6.0300000e+02   9.1887002e-03
  -5.9900000e+02   7.3863373e-03
  -5.9500000e+02   3.5752024e-03
  -5.9100000e+02   5.9965781e-03
  -5.8700000e+02   6.7561133e-03
  -5.8300000e+02   5.8778481e-03
  -5.7900000e+02   4.6453340e-03
  -5.7500000e+02   3.5827757e-03
  -5.7100000e+02   6.7358355e-03
  -5.6700000e+02   2.3018042e-03
  -5.6300000e+02   4.8148533e-03
  -5.5900000e+02   1.3300695e-02
  -5.5500000e+02   1.9013179e-03
  -5.5100000e+02   3.6788116e-03
  -5.4700000e+02   2.5841014e-03
  -5.4300000e+02   2.7260200e-03
  -5.3900000e+02   1.6567030e-03
  -5.3500000e+02   7.6470364e-03
  -5.3100000e+02   1.2435344e-02
  -5.2700000e+02   7.6703360e-03
  -5.2300000e+02   6.7505471e-03
  -5.1900000e+02   4.4392279e-03
  -5.1500000e+02   1.5399891e-03
  -5.1100000e+02   3.6199809e-03
  -5.0700000e+02   6.9899304e-03
  -5.0300000e+02   9.5507939e-04
  -4.9900000e+02   1.9111910e-03
  -4.9500000e+02   1.4878453e-02
  -4.9100000e+02   4.8068786e-05
  -4.8700000e+02   6.3755325e-03
  -4.8300000e+02   1.5006525e-03
  -4.7900000e+02   3.4356314e-03
  -4.7500000e+02   4.2962554e-03
  -4.7100000e+02   8.0264588e-03
  -4.6700000e+02   5.9159352e-03
  -4.6300000e+02   1.4526317e-02
  -4.5900000e+02   1.1909561e-02
  -4.5500000e+02   3.1031682e-02
  -4.5100000e+02   6.6049504e-03
  -4.4700000e+02   9.6955689e-03
  -4.4300000e+02   5.5030230e-03
  -4.3900000e+02   1.8040730e-02
  -4.3500000e+02   8.8352426e-03
  -4.3100000e+02   9.9828759e-03
  -4.2700000e+02   8.3360432e-03
  -4.2300000e+02   1.0433606e-02
  -4.1900000e+02   8.7577055e-03
  -4.1500000e+02   2.1944038e-02
  -4.1100000e+02   6.1478221e-04
  -4.0700000e+02   9.7301222e-03
  -4.0300000e+02   3.3335212e-02
  -3.9900000e+02   7.0491399e-04
  -3.9500000e+02   1.2896937e-02
  -3.9100000e+02   1.9172080e-03
  -3.8700000e+02   3.2472289e-03
  -3.8300000e+02   1.9101978e-02
  -3.7900000e+02   1.3464628e-02
  -3.7500000e+02   6.9114186e-03
  -3.7100000e+02   2.3947851e-02
  -3.6700000e+02   1.3461714e-02
  -3.6300000e+02   2.9724810e-02
  -3.5900000e+02   1.0045321e-02
  -3.5500000e+02   1.1542008e-02
  -3.5100000e+02   2.1378057e-02
  -3.4700000e+02   3.9635174e-02
  -3.4300000e+02   2.1847523e-02
  -3.3900000e+02   8.8250235e-03
  -3.3500000e+02   2.3145789e-02
  -3.3100000e+02   1.7128506e-02
  -3.2700000e+02   1.9661177e-02
  -3.2300000e+02   4.7872268e-02
  -3.1900000e+02   1.7778966e-02
  -3.1500000e+02   1.3708116e-02
  -3.1100000e+02   4.8887404e-02
  -3.0700000e+02   3.3279668e-02
  -3.0300000e+02   4.9367415e-03
  -2.9900000e+02   5.0544132e-04
  -2.9500000e+02   3.5937352e-03
  -2.9100000e+02   7.4161918e-03
  -2.8700000e+02   1.2147864e-02
  -2.8300000e+02   3.9765931e-02
  -2.7900000e+02   1.4773259e-02
  -2.7500000e+02   1.3048930e-03
  -2.7100000e+02   4.1156580e-02
  -2.6700000e+02   1.0381234e-02
  -2.6300000e+02   2.4596698e-02
  -2.5900000e+02   3.2424132e-03
  -2.5500000e+02   9.3538778e-03
  -2.5100000e+02   3.9125060e-02
  -2.4700000e+02   1.4696871e-02
  -2.4300000e+02   7.3548722e-02
  -2.3900000e+02   2.5946597e-03
  -2.3500000e+02   5.0006965e-02
  -2.3100000e+02   1.1126231e-01
  -2.2700000e+02   5.1161265e-03
  -2.2300000e+02   1.3551563e-02
  -2.1900000e+02   4.3393640e-04
  -2.1500000e+02   6.4540034e-02
  -2.1100000e+02   2.8132328e-03
  -2.0700000e+02   2.5548457e-02
  -2.0300000e+02   5.1255653e-02
  -1.9900000e+02   1.8238107e-02
  -1.9500000e+02   3.9283850e-02
  -1.9100000e+02   5.6696608e-02
  -1.8700000e+02   6.5689461e-02
  -1.8300000e+02   3.2971500e-01
  -1.7900000e+02   1.6817857e-01
  -1.7500000e+02   7.7748393e-02
  -1.7100000e+02   1.5797439e-01
  -1.6700000e+02   1.7940412e-01
  -1.6300000e+02   1.3041704e-01
  -1.5900000e+02   3.5434199e-03
  -1.5500000e+02   2.7246499e-01
  -1.5100000e+02   1.0484233e-01
  -1.4700000e+02   5.4229755e-01
  -1.4300000e+02   3.1024981e-01
  -1.3900000e+02   1.3855539e-01
  -1.3500000e+02   1.5928413e-01
  -1.3100000e+02   6.0816973e-03
  -1.2700000e+02   4.6124273e-01
  -1.2300000e+02   2.8313625e-01
  -1.1900000e+02   7.9074196e-01
  -1.1500000e+02   8.6750684e-02
  -1.1100000e+02   1.8734613e-01
  -1.0700000e+02   1.0294300e-01
  -1.0300000e+02   5.0140497e-01
  -9.9000000e+01   9.2852545e-02
  -9.5000000e+01   8.2232355e-02
  -9.1000000e+01   1.8747685e-02
  -8.7000000e+01   1.2199281e-01
  -8.3000000e+01   4.5231169e-01
  -7.9000000e+01   8.2978113e-02
  -7.5000000e+01   3.3591469e-01
  -7.1000000e+01   3.3390580e-01
  -6.7000000e+01   2.2706614e-01
  -6.3000000e+01   7.8018730e-01
  -5.9000000e+01   2.4846799e-01
  -5.5000000e+01   1.3501269e-01
  -5.1000000e+01   2.8294349e-01
  -4.7000000e+01   4.4175053e-01
  -4.3000000e+01   9.8089495e-02
  -3.9000000e+01   1.2631653e-02
  -3.5000000e+01   1.0210462e+00
  -3.1000000e+01   2.7544620e-01
  -2.7000000e+01   7.9573424e-02
  -2.3000000e+01   5.6943555e-01
  -1.9000000e+01   7.8955614e-01
  -1.5000000e+01   4.0231267e-02
  -1.1000000e+01   4.5021821e-01
  -7.0000000e+00   5.5477091e-01
  -3.0000000e+00   4.4451431e-01
   1.0000000e+00   2.0972859e+00
   5.0000000e+00   4.4451431e-01
   9.0000000e+00   5.5477091e-01
   1.3000000e+01   4.5021821e-01
   1.7000000e+01   4.0231267e-02
   2.1000000e+01   7.8955614e-01
   2.5000000e+01   5.6943555e-01
   2.9000000e+01   7.9573424e-02
   3.3000000e+01   2.7544620e-01
   3.7000000e+01   1.0210462e+00
   4.1000000e+01   1.2631653e-02
   4.5000000e+01   9.8089495e-02
   4.9000000e+01   4.4175053e-01
   5.3000000e+01   2.8294349e-01
   5.7000000e+01   1.3501269e-01
   6.1000000e+01   2.4846799e-01
   6.5000000e+01   7.8018730e-01
   6.9000000e+01   2.2706614e-01
   7.3000000e+01   3.3390580e-01
   7.7000000e+01   3.3591469e-01
   8.1000000e+01   8.2978113e-02
   8.5000000e+01   4.5231169e-01
   8.9000000e+01   1.2199281e-01
   9.3000000e+01   1.8747685e-02
   9.7000000e+01   8.2232355e-02
   1.0100000e+02   9.2852545e-02
   1.0500000e+02   5.0140497e-01
   1.0900000e+02   1.0294300e-01
   1.1300000e+02   1.8734613e-01
   1.1700000e+02   8.6750684e-02
   1.2100000e+02   7.9074196e-01
   1.2500000e+02   2.8313625e-01
   1.2900000e+02   4.6124273e-01
   1.3300000e+02   6.0816973e-03
   1.3700000e+02   1.5928413e-01
   1.4100000e+02   1.3855539e-01
   1.4500000e+02   3.1024981e-01
   1.4900000e+02   5.4229755e-01
   1.5300000e+02   1.0484233e-01
   1.5700000e+02   2.7246499e-01
   1.6100000e+02   3.5434199e-03
   1.6500000e+02   1.3041704e-01
   1.6900000e+02   1.7940412e-01
   1.7300000e+02   1.5797439e-01
   1.7700000e+02   7.7748393e-02
   1.8100000e+02   1.6817857e-01
   1.8500000e+02   3.2971500e-01
   1.8900000e+02   6.5689461e-02
   1.9300000e+02   5.6696608e-02
   1.9700000e+02   3.9283850e-02
   2.0100000e+02   1.8238107e-02
   2.0500000e+02   5.1255653e-02
   2.0900000e+02   2.5548457e-02
   2.1300000e+02   2.8132328e-03
   2.1700000e+02   6.4540034e-02
   2.2100000e+02   4.3393640e-04
   2.2500000e+02   1.3551563e-02
   2.2900000e+02   5.1161265e-03
   2.3300000e+02   1.1126231e-01
   2.3700000e+02   5.0006965e-02
   2.4100000e+02   2.5946597e-03
   2.4500000e+02   7.3548722e-02
   2.4900000e+02   1.4696871e-02
   2.5300000e+02   3.9125060e-02
   2.5700000e+02   9.3538778e-03
   2.6100000e+02   3.2424132e-03
   2.6500000e+02   2.4596698e-02
   2.6900000e+02   1.0381234e-02
   2.7300000e+02   4.1156580e-02
   2.7700000e+02   1.3048930e-03
   2.8100000e+02   1.4773259e-02
   2.8500000e+02   3.9765931e-02
   2.8900000e+02   1.2147864e-02
   2.9300000e+02   7.4161918e-03
   2.9700000e+02   3.5937352e-03
   3.0100000e+02   5.0544132e-04
   3.0500000e+02   4.9367415e-03
   3.0900000e+02   3.3279668e-02
   3.1300000e+02   4.8887404e-02
   3.1700000e+02   1.3708116e-02
   3.2100000e+02   1.7778966e-02
   3.2500000e+02   4.7872268e-02
   3.2900000e+02   1.9661177e-02
   3.3300000e+02   1.7128506e-02
   3.3700000e+02   2.3145789e-02
   3.4100000e+02   8.8250235e-03
   3.4500000e+02   2.1847523e-02
   3.4900000e+02   3.9635174e-02
   3.5300000e+02   2.1378057e-02
   3.5700000e+02   1.1542008e-02
   3.6100000e+02   1.0045321e-02
   3.6500000e+02   2.9724810e-02
   3.6900000e+02   1.3461714e-02
   3.7300000e+02   2.3947851e-02
   3.7700000e+02   6.9114186e-03
   3.8100000e+02   1.3464628e-02
   3.8500000e+02   1.9101978e-02
   3.8900000e+02   3.2472289e-03
   3.9300000e+02   1.9172080e-03
   3.9700000e+02   1.2896937e-02
   4.0100000e+02   7.0491399e-04
   4.0500000e+02   3.3335212e-02
   4.0900000e+02   9.7301222e-03
   4.1300000e+02   6.1478221e-04
   4.1700000e+02   2.1944038e-02
   4.2100000e+02   8.7577055e-03
   4.2500000e+02   1.0433606e-02
   4.2900000e+02   8.3360432e-03
   4.3300000e+02   9.9828759e-03
   4.3700000e+02   8.8352426e-03
   4.4100000e+02   1.8040730e-02
   4.4500000e+02   5.5030230e-03
   4.4900000e+02   9.6955689e-03
   4.5300000e+02   6.6049504e-03
   4.5700000e+02   3.1031682e-02
   4.6100000e+02   1.1909561e-02
   4.6500000e+02   1.4526317e-02
   4.6900000e+02   5.9159352e-03
   4.7300000e+02   8.0264588e-03
   4.7700000e+02   4.2962554e-03
   4.8100000e+02   3.4356314e-03
   4.8500000e+02   1.5006525e-03
   4.8900000e+02   6.3755325e-03
   4.9300000e+02   4.8068786e-05
   4.9700000e+02   1.4878453e-02
   5.0100000e+02   1.9111910e-03
   5.0500000e+02   9.5507939e-04
   5.0900000e+02   6.9899304e-03
   5.1300000e+02   3.6199809e-03
   5.1700000e+02   1.5399891e-03
   5.2100000e+02   4.4392279e-03
   5.2500000e+02   6.7505471e-03
   5.2900000e+02   7.6703360e-03
   5.3300000e+02   1.2435344e-02
   5.3700000e+02   7.6470364e-03
   5.4100000e+02   1.6567030e-03
   5.4500000e+02   2.7260200e-03
   5.4900000e+02   2.5841014e-03
   5.5300000e+02   3.6788116e-03
   5.5700000e+02   1.9013179e-03
   5.6100000e+02   1.3300695e-02
   5.6500000e+02   4.8148533e-03
   5.6900000e+02   2.3018042e-03
   5.7300000e+02   6.7358355e-03
   5.7700000e+02   3.5827757e-03
   5.8100000e+02   4.6453340e-03
   5.8500000e+02   5.8778481e-03
   5.8900000e+02   6.7561133e-03
   5.9300000e+02   5.9965781e-03
   5.9700000e+02   3.5752024e-03
   6.0100000e+02   7.3863373e-03
   6.0500000e+02   9.1887002e-03
   6.0900000e+02   1.2779264e-04
   6.1300000e+02   9.6852065e-03
   6.1700000e+02   3.0340377e-04
   6.2100000e+02   1.0589350e-03
   6.2500000e+02   1.5615579e-03
   6.2900000e+02   5.7419560e-04
   6.3300000e+02   7.0257721e-04
   6.3700000e+02   1.7678414e-03
   6.4100000e+02   7.2128787e-03
   6.4500000e+02   1.8451523e-03
   6.4900000e+02   7.0816276e-03
   6.5300000e+02   1.1975515e-04
   6.5700000e+02   3.8646884e-03
   6.6100000e+02   1.9835025e-03
   6.6500000e+02   6.1725568e-03
   6.6900000e+02   1.0341757e-03
   6.7300000e+02   2.5592136e-03
   6.7700000e+02   1.0143720e-03
   6.8100000e+02   3.2796952e-03
   6.8500000e+02   1.4427100e-03
   6.8900000e+02   5.0068576e-03
   6.9300000e+02   1.9487594e-03
   6.9700000e+02   2.3164285e-03
   7.0100000e+02   4.4490303e-03
   7.0500000e+02   4.8643983e-03
   7.0900000e+02   7.7808259e-03
   7.1300000e+02   4.0577020e-03
   7.1700000e+02   3.3721794e-03
   7.2100000e+02   9.5502351e-04
   7.2500000e+02   3.6693457e-04
   7.2900000e+02   8.3258040e-04
   7.3300000e+02   6.4342929e-03
   7.3700000e+02   2.6275419e-03
   7.4100000e+02   3.2303914e-03
   7.4500000e+02   2.7100599e-03
   7.4900000e+02   3.0159226e-03
   7.5300000e+02   3.0034871e-03
   7.5700000e+02   3.0847972e-03
   7.6100000e+02   7.7322485e-04
   7.6500000e+02   6.4021481e-04
   7.6900000e+02   3.9409355e-03
   7.7300000e+02   2.5322888e-03
   7.7700000e+02   3.8178813e-04
   7.8100000e+02   3.2068025e-03
   7.8500000e+02   4.0954771e-03
   7.8900000e+02   4.4050811e-03
   7.9300000e+02   1.4709612e-04
   7.9700000e+02   1.2700261e-04
   8.0100000e+02   1.0306339e-03
   8.0500000e+02   3.6995223e-03
   8.0900000e+02   4.6637698e-03
   8.1300000e+02   5.4997148e-03
   8.1700000e+02   1.8655572e-03
   8.2100000e+02   2.2023655e-03
   8.2500000e+02   1.5486209e-03
   8.2900000e+02   1.9099376e-03
   8.3300000e+02   2.2473736e-03
   8.3700000e+02   1.1741649e-03
   8.4100000e+02   9.9857507e-04
   8.4500000e+02   3.2563738e-03
   8.4900000e+02   3.4406227e-03
   8.5300000e+02   1.2644473e-03
   8.5700000e+02   2.1628941e-03
   8.6100000e+02   3.5110261e-03
   8.6500000e+02   8.0945327e-04
   8.6900000e+02   2.1492911e-03
   8.7300000e+02   3.8523927e-03
   8.7700000e+02   1.3891632e-03
   8.8100000e+02   2.1184461e-03
   8.8500000e+02   1.9318429e-03
   8.8900000e+02   1.6826577e-03
   8.9300000e+02   2.8349012e-03
   8.9700000e+02   2.6125138e-03
   9.0100000e+02   2.6613498e-04
   9.0500000e+02   2.3020944e-03
   9.0900000e+02   3.9561748e-03
   9.1300000e+02   8.4876854e-04
   9.1700000e+02   1.6220527e-03
   9.2100000e+02   1.4729296e-03
   9.2500000e+02   1.5727923e-04
   9.2900000e+02   1.0660815e-03
   9.3300000e+02   1.9504584e-03
   9.3700000e+02   1.3914394e-03
   9.4100000e+02   4.3958143e-04
   9.4500000e+02   9.4755784e-04
   9.4900000e+02   5.7066787e-04
   9.5300000e+02   2.5205755e-03
   9.5700000e+02   1.6584073e-03
   9.6100000e+02   2.0406847e-03
   9.6500000e+02   4.9366362e-04
   9.6900000e+02   6.1988098e-04
   9.7300000e+02   1.2466401e-03
   9.7700000e+02   1.6077142e-03
   9.8100000e+02   2.9460046e-03
   9.8500000e+02   7.6006542e-04
   9.8900000e+02   4.9803836e-04
   9.9300000e+02   4.6156733e-04
   9.9700000e+02   2.5019328e-03
   1.0010000e+03   1.6438771e-03
   1.0050000e+03   2.6838547e-05
   1.0090000e+03   1.5829936e-03
   1.0130000e+03   1.9074437e-03
   1.0170000e+03   1.7896857e-03
   1.0210000e+03   1.6047704e-03
   1.0250000e+03   7.8537752e-04


==> A3.dat <==
  -1.0230000e+03   1.8809471e-18
  -1.0190000e+03   5.8459486e-19
  -1.0150000e+03   9.1321481e-19
  -1.0110000e+03   2.0150996e-19
  -1.0070000e+03   8.9864877e-19
  -1.0030000e+03   9.2072590e-19
  -9.9900000e+02   1.7684936e-18
  -9.9500000e+02   1.6919470e-18
  -9.9100000e+02   2.5676769e-18
  -9.8700000e+02   1.8606425e-18
  -9.8300000e+02   1.3071488e-18
  -9.7900000e+02   1.5957733e-18
  -9.7500000e+02   2.2573154e-18
  -9.7100000e+02   2.2903787e-18
  -9.6700000e+02   3.2121977e-18
  -9.6300000e+02   8.7450640e-19
  -9.5900000e+02   2.0316054e-18
  -9.5500000e+02   2.6188600e-18
  -9.5100000e+02   6.8184538e-19
  -9.4700000e+02   5.5854510e-19
  -9.4300000e+02   3.0215362e-18
  -9.3900000e+02   1.9103124e-18
  -9.3500000e+02   2.4200240e-18
  -9.3100000e+02   7.2489732e-19
  -9.2700000e+02   1.9815851e-18
  -9.2300000e+02   2.3294616e-18
  -9.1900000e+02   5.3210258e-19
  -9.1500000e+02   1.0185013e-18
  -9.1100000e+02   5.1122336e-19
  -9.0700000e+02   1.0198493e-18
  -9.0300000e+02   4.8403469e-19
  -8.9900000e+02   1.5576131e-18
  -8.9500000e+02   1.1528083e-18
  -8.9100000e+02   1.5921796e-18
  -8.8700000e+02   2.4508328e-18
  -8.8300000e+02   2.7033553e-19
  -8.7900000e+02   1.7576196e-18
  -8.7500000e+02   2.4888597e-18
  -8.7100000e+02   6.7862719e-19
  -8.6700000e+02   8.0842994e-19
  -8.6300000e+02   1.7673774e-18
  -8.5900000e+02   1.3124428e-18
  -8.5500000e+02   2.1614776e-18
  -8.5100000e+02   7.6994219e-19
  -8.4700000e+02   2.2953596e-18
  -8.4300000e+02   8.6162875e-19
  -8.3900000e+02   2.1639457e-18
  -8.3500000e+02   9.4188434e-19
  -8.3100000e+02   1.6484475e-18
  -8.2700000e+02   2.1904127e-18
  -8.2300000e+02   1.4927744e-18
  -8.1900000e+02   1.2147643e-18
  -8.1500000e+02   1.5458082e-18
  -8.1100000e+02   1.8140472e-18
  -8.0700000e+02   1.1594599e-18
  -8.0300000e+02   1.3117695e-18
  -7.9900000e+02   4.8095936e-19
  -7.9500000e+02   1.7703170e-18
  -7.9100000e+02   9.3540680e-19
  -7.8700000e+02   1.5752725e-18
  -7.8300000e+02   1.5100169e-18
  -7.7900000e+02   1.5315416e-18
  -7.7500000e+02   8.4570215e-19
  -7.7100000e+02   1.6529516e-18
  -7.6700000e+02   7.0508446e-19
  -7.6300000e+02   4.5507201e-19
  -7.5900000e+02   1.8678188e-18
  -7.5500000e+02   1.6831344e-18
  -7.5100000e+02   6.5833434e-19
  -7.4700000e+02   1.7222199e-18
  -7.4300000e+02   1.1386210e-18
  -7.3900000e+02   1.3036669e-18
  -7.3500000e+02   3.0703184e-18
  -7.3100000e+02   6.4337255e-19
  -7.2700000e+02   1.0194875e-18
  -7.2300000e+02   1.2095737e-18
  -7.1900000e+02   1.6244607e-18
  -7.1500000e+02   1.9357980e-18
  -7.1100000e+02   4.3065400e-19
  -7.0700000e+02   1.1993774e-18
  -7.0300000e+02   1.0215111e-18
  -6.9900000e+02   1.8732357e-18
  -6.9500000e+02   1.3838643e-18
  -6.9100000e+02   2.8873521e-18
  -6.8700000e+02   1.9416824e-18
  -6.8300000e+02   7.1814723e-19
  -6.7900000e+02   1.9807728e-18
  -6.7500000e+02   7.2430659e-19
  -6.7100000e+02   1.0965866e-18
  -6.6700000e+02   1.4170066e-18
  -6.6300000e+02   2.3841669e-18
  -6.5900000e+02   1.6160824e-18
  -6.5500000e+02   7.8617811e-20
  -6.5100000e+02   3.8561700e-19
  -6.4700000e+02   8.9404830e-19
  -6.4300000e+02   1.7515047e-18
  -6.3900000e+02   9.3559764e-19
  -6.3500000e+02   2.7261639e-18
  -6.3100000e+02   1.6988458e-18
  -6.2700000e+02   4.0107196e-19
  -6.2300000e+02   1.0983027e-18
  -6.1900000e+02   1.2443980e-18
  -6.1500000e+02   1.7135555e-18
  -6.1100000e+02   1.5973805e-18
  -6.0700000e+02   2.4453206e-18
  -6.0300000e+02   3.6164047e-18
  -5.9900000e+02   1.5313707e-18
  -5.9500000e+02   1.5062218e-18
  -5.9100000e+02   2.0247433e-18
  -5.8700000e+02   2.3809209e-18
  -5.8300000e+02   2.3562065e-18
  -5.7900000e+02   1.7767692e-18
  -5.7500000e+02   8.0616237e-19
  -5.7100000e+02   1.4741808e-18
  -5.6700000e+02   2.4305479e-18
  -5.6300000e+02   7.1681706e-19
  -5.5900000e+02   4.7518622e-19
  -5.5500000e+02   1.9095150e-18
  -5.5100000e+02   1.5293720e-19
  -5.4700000e+02   9.5754143e-19
  -5.4300000e+02   3.4058104e-19
  -5.3900000e+02   1.3007182e-18
  -5.3500000e+02   1.6984396e-18
  -5.3100000e+02   1.8286646e-18
  -5.2700000e+02   5.6921279e-19
  -5.2300000e+02   8.3316235e-19
  -5.1900000e+02   9.9248594e-19
  -5.1500000e+02   6.3533190e-19
  -5.1100000e+02   2.0993195e-18
  -5.0700000e+02   1.7457780e-18
  -5.0300000e+02   2.2268822e-18
  -4.9900000e+02   1.9620753e-18
  -4.9500000e+02   1.0617231e-18
  -4.9100000e+02   1.1411522e-18
  -4.8700000e+02   1.2399121e-18
  -4.8300000e+02   1.0197996e-18
  -4.7900000e+02   3.1624215e-18
  -4.7500000e+02   2.1053057e-19
  -4.7100000e+02   6.4768375e-19
  -4.6700000e+02   1.2473390e-18
  -4.6300000e+02   1.4521740e-18
  -4.5900000e+02   2.9546123e-18
  -4.5500000e+02   6.1231821e-19
  -4.5100000e+02   6.8084801e-19
  -4.4700000e+02   1.9034403e-18
  -4.4300000e+02   9.5267906e-19
  -4.3900000e+02   1.0542291e-18
  -4.3500000e+02   1.4753789e-18
  -4.3100000e+02   1.3346407e-18
  -4.2700000e+02   2.7701039e-18
  -4.2300000e+02   1.3634568e-18
  -4.1900000e+02   2.8342458e-18
  -4.1500000e+02   2.5440002e-18
  -4.1100000e+02   1.0042839e-19
  -4.0700000e+02   2.1693876e-18
  -4.0300000e+02   1.0190840e-18
  -3.9900000e+02   1.2971073e-18
  -3.9500000e+02   1.4547020e-18
  -3.9100000e+02   7.7191674e-19
  -3.8700000e+02   1.4334295e-18
  -3.8300000e+02   1.4785835e-18
  -3.7900000e+02   2.4397860e-18
  -3.7500000e+02   1.0347246e-18
  -3.7100000e+02   1.0055576e-18
  -3.6700000e+02   3.1226767e-18
  -3.6300000e+02   5.9663695e-19
  -3.5900000e+02   2.1182393e-18
  -3.5500000e+02   1.5878845e-18
  -3.5100000e+02   3.1605280e-18
  -3.4700000e+02   1.8714742e-18
  -3.4300000e+02   1.4205115e-18
  -3.3900000e+02   3.8807871e-19
  -3.3500000e+02   1.5036691e-18
  -3.3100000e+02   2.0885019e-18
  -3.2700000e+02   8.2070872e-19
  -3.2300000e+02   2.5039922e-18
  -3.1900000e+02   3.7942315e-18
  -3.1500000e+02   1.8704293e-18
  -3.1100000e+02   2.9908077e-18
  -3.0700000e+02   1.9544450e-18
  -3.0300000e+02   7.0798411e-19
  -2.9900000e+02   6.0811493e-19
  -2.9500000e+02   1.6317500e-18
  -2.9100000e+02   3.9423429e-18
  -2.8700000e+02   1.9799363e-18
  -2.8300000e+02   1.0462576e-18
  -2.7900000e+02   2.5348417e-18
  -2.7500000e+02   2.2796524e-18
  -2.7100000e+02   1.8564040e-18
  -2.6700000e+02   2.4139253e-18
  -2.6300000e+02   2.2144196e-18
  -2.5900000e+02   1.1354978e-18
  -2.5500000e+02   3.4269417e-18
  -2.5100000e+02   3.8132133e-18
  -2.4700000e+02   2.7185571e-18
  -2.4300000e+02   1.5780422e-18
  -2.3900000e+02   1.8939271e-18
  -2.3500000e+02   2.6336687e-18
  -2.3100000e+02   6.5758203e-19
  -2.2700000e+02   1.0974657e-18
  -2.2300000e+02   2.1666790e-18
  -2.1900000e+02   5.7865000e-19
  -2.1500000e+02   1.3173637e-18
  -2.1100000e+02   1.3920739e-18
  -2.0700000e+02   4.5833442e-19
  -2.0300000e+02   2.7543883e-18
  -1.9900000e+02   7.3277167e-04
  -1.9500000e+02   1.1660030e-03
  -1.9100000e+02   2.1002547e-03
  -1.8700000e+02   2.8929858e-04
  -1.8300000e+02   1.9157579e-03
  -1.7900000e+02   2.4255952e-03
  -1.7500000e+02   1.2884387e-03
  -1.7100000e+02   2.9752177e-03
  -1.6700000e+02   2.2856006e-03
  -1.6300000e+02   1.5126459e-03
  -1.5900000e+02   1.4043792e-04
  -1.5500000e+02   4.0536798e-03
  -1.5100000e+02   7.6531667e-04
  -1.4700000e+02   7.9491185e-03
  -1.4300000e+02   3.1419649e-03
  -1.3900000e+02   2.8212086e-03
  -1.3500000e+02   1.2858308e-03
  -1.3100000e+02   4.7964796e-04
  -1.2700000e+02   7.6625884e-03
  -1.2300000e+02   3.7917809e-03
  -1.1900000e+02   1.1006225e-02
  -1.1500000e+02   2.2256794e-03
  -1.1100000e+02   2.3007018e-03
  -1.0700000e+02   1.0941915e-04
  -1.0300000e+02   6.5459033e-03
  -9.9000000e+01   3.3252658e-03
  -9.5000000e+01   2.4773046e-03
  -9.1000000e+01   6.2203267e-04
  -8.7000000e+01   8.5530385e-04
  -8.3000000e+01   6.8583779e-03
  -7.9000000e+01   1.7165206e-03
  -7.5000000e+01   3.7258321e-03
  -7.1000000e+01   3.9397678e-03
  -6.7000000e+01   4.3839975e-03
  -6.3000000e+01   1.2275306e-02
  -5.9000000e+01   3.6658387e-03
  -5.5000000e+01   5.0284781e-04
  -5.1000000e+01   4.1883071e-03
  -4.7000000e+01   5.8236673e-03
  -4.3000000e+01   7.3528608e-04
  -3.9000000e+01   6.2330451e-04
  -3.5000000e+01   1.1492616e-02
  -3.1000000e+01   3.0354742e-03
  -2.7000000e+01   3.9613410e-04
  -2.3000000e+01   6.7522052e-03
  -1.9000000e+01   1.1310363e-02
  -1.5000000e+01   1.2138290e-03
  -1.1000000e+01   4.5282470e-03
  -7.0000000e+00   6.7997467e-03
  -3.0000000e+00   7.6556796e-03
   1.0000000e+00   2.4412853e-02
   5.0000000e+00   7.6556796e-03
   9.0000000e+00   6.7997467e-03
   1.3000000e+01   4.5282470e-03
   1.7000000e+01   1.2138290e-03
   2.1000000e+01   1.1310363e-02
   2.5000000e+01   6.7522052e-03
   2.9000000e+01   3.9613410e-04
   3.3000000e+01   3.0354742e-03
   3.7000000e+01   1.1492616e-02
   4.1000000e+01   6.2330451e-04
   4.5000000e+01   7.3528608e-04
   4.9000000e+01   5.8236673e-03
   5.3000000e+01   4.1883071e-03
   5.7000000e+01   5.0284781e-04
   6.1000000e+01   3.6658387e-03
   6.5000000e+01   1.2275306e-02
   6.9000000e+01   4.3839975e-03
   7.3000000e+01   3.9397678e-03
   7.7000000e+01   3.7258321e-03
   8.1000000e+01   1.7165206e-03
   8.5000000e+01   6.8583779e-03
   8.9000000e+01   8.5530385e-04
   9.3000000e+01   6.2203267e-04
   9.7000000e+01   2.4773046e-03
   1.0100000e+02   3.3252658e-03
   1.0500000e+02   6.5459033e-03
   1.0900000e+02   1.0941915e-04
   1.1300000e+02   2.3007018e-03
   1.1700000e+02   2.2256794e-03
   1.2100000e+02   1.1006225e-02
   1.2500000e+02   3.7917809e-03
   1.2900000e+02   7.6625884e-03
   1.3300000e+02   4.7964796e-04
   1.3700000e+02   1.2858308e-03
   1.4100000e+02   2.8212086e-03
   1.4500000e+02   3.1419649e-03
   1.4900000e+02   7.9491185e-03
   1.5300000e+02   7.6531667e-04
   1.5700000e+02   4.0536798e-03
   1.6100000e+02   1.4043792e-04
   1.6500000e+02   1.5126459e-03
   1.6900000e+02   2.2856006e-03
   1.7300000e+02   2.9752177e-03
   1.7700000e+02   1.2884387e-03
   1.8100000e+02   2.4255952e-03
   1.8500000e+02   1.9157579e-03
   1.8900000e+02   2.8929858e-04
   1.9300000e+02   2.1002547e-03
   1.9700000e+02   1.1660030e-03
   2.0100000e+02   7.3277167e-04
   2.0500000e+02   2.7543883e-18
   2.0900000e+02   4.5833442e-19
   2.1300000e+02   1.3920739e-18
   2.1700000e+02   1.3173637e-18
   2.2100000e+02   5.7865000e-19
   2.2500000e+02   2.1666790e-18
   2.2900000e+02   1.0974657e-18
   2.3300000e+02   6.5758203e-19
   2.3700000e+02   2.6336687e-18
   2.4100000e+02   1.8939271e-18
   2.4500000e+02   1.5780422e-18
   2.4900000e+02   2.7185571e-18
   2.5300000e+02   3.8132133e-18
   2.5700000e+02   3.4269417e-18
   2.6100000e+02   1.1354978e-18
   2.6500000e+02   2.2144196e-18
   2.6900000e+02   2.4139253e-18
   2.7300000e+02   1.8564040e-18
   2.7700000e+02   2.2796524e-18
   2.8100000e+02   2.5348417e-18
   2.8500000e+02   1.0462576e-18
   2.8900000e+02   1.9799363e-18
   2.9300000e+02   3.9423429e-18
   2.9700000e+02   1.6317500e-18
   3.0100000e+02   6.0811493e-19
   3.0500000e+02   7.0798411e-19
   3.0900000e+02   1.9544450e-18
   3.1300000e+02   2.9908077e-18
   3.1700000e+02   1.8704293e-18
   3.2100000e+02   3.7942315e-18
   3.2500000e+02   2.5039922e-18
   3.2900000e+02   8.2070872e-19
   3.3300000e+02   2.0885019e-18
   3.3700000e+02   1.5036691e-18
   3.4100000e+02   3.8807871e-19
   3.4500000e+02   1.4205115e-18
   3.4900000e+02   1.8714742e-18
   3.5300000e+02   3.1605280e-18
   3.5700000e+02   1.5878845e-18
   3.6100000e+02   2.1182393e-18
   3.6500000e+02   5.9663695e-19
   3.6900000e+02   3.1226767e-18
   3.7300000e+02   1.0055576e-18
   3.7700000e+02   1.0347246e-18
   3.8100000e+02   2.4397860e-18
   3.8500000e+02   1.4785835e-18
   3.8900000e+02   1.4334295e-18
   3.9300000e+02   7.7191674e-19
   3.9700000e+02   1.4547020e-18
   4.0100000e+02   1.2971073e-18
   4.0500000e+02   1.0190840e-18
   4.0900000e+02   2.1693876e-18
   4.1300000e+02   1.0042839e-19
   4.1700000e+02   2.5440002e-18
   4.2100000e+02   2.8342458e-18
   4.2500000e+02   1.3634568e-18
   4.2900000e+02   2.7701039e-18
   4.3300000e+02   1.3346407e-18
   4.3700000e+02   1.4753789e-18
   4.4100000e+02   1.0542291e-18
   4.4500000e+02   9.5267906e-19
   4.4900000e+02   1.9034403e-18
   4.5300000e+02   6.8084801e-19
   4.5700000e+02   6.1231821e-19
   4.6100000e+02   2.9546123e-18
   4.6500000e+02   1.4521740e-18
   4.6900000e+02   1.2473390e-18
   4.7300000e+02   6.4768375e-19
   4.7700000e+02   2.1053057e-19
   4.8100000e+02   3.1624215e-18
   4.8500000e+02   1.0197996e-18
   4.8900000e+02   1.2399121e-18
   4.9300000e+02   1.1411522e-18
   4.9700000e+02   1.0617231e-18
   5.0100000e+02   1.9620753e-18
   5.0500000e+02   2.2268822e-18
   5.0900000e+02   1.7457780e-18
   5.1300000e+02   2.0993195e-18
   5.1700000e+02   6.3533190e-19
   5.2100000e+02   9.9248594e-19
   5.2500000e+02   8.3316235e-19
   5.2900000e+02   5.6921279e-19
   5.3300000e+02   1.8286646e-18
   5.3700000e+02   1.6984396e-18
   5.4100000e+02   1.3007182e-18
   5.4500000e+02   3.4058104e-19
   5.4900000e+02   9.5754143e-19
   5.5300000e+02   1.5293720e-19
   5.5700000e+02   1.9095150e-18
   5.6100000e+02   4.7518622e-19
   5.6500000e+02   7.1681706e-19
   5.6900000e+02   2.4305479e-18
   5.7300000e+02   1.4741808e-18
   5.7700000e+02   8.0616237e-19
   5.8100000e+02   1.7767692e-18
   5.8500000e+02   2.3562065e-18
   5.8900000e+02   2.3809209e-18
   5.9300000e+02   2.0247433e-18
   5.9700000e+02   1.5062218e-18
   6.0100000e+02   1.5313707e-18
   6.0500000e+02   3.6164047e-18
   6.0900000e+02   2.4453206e-18
   6.1300000e+02   1.5973805e-18
   6.1700000e+02   1.7135555e-18
   6.2100000e+02   1.2443980e-18
   6.2500000e+02   1.0983027e-18
   6.2900000e+02   4.0107196e-19
   6.3300000e+02   1.6988458e-18
   6.3700000e+02   2.7261639e-18
   6.4100000e+02   9.3559764e-19
   6.4500000e+02   1.7515047e-18
   6.4900000e+02   8.9404830e-19
   6.5300000e+02   3.8561700e-19
   6.5700000e+02   7.8617811e-20
   6.6100000e+02   1.6160824e-18
   6.6500000e+02   2.3841669e-18
   6.6900000e+02   1.4170066e-18
   6.7300000e+02   1.0965866e-18
   6.7700000e+02   7.2430659e-19
   6.8100000e+02   1.9807728e-18
   6.8500000e+02   7.1814723e-19
   6.8900000e+02   1.9416824e-18
   6.9300000e+02   2.8873521e-18
   6.9700000e+02   1.3838643e-18
   7.0100000e+02   1.8732357e-18
   7.0500000e+02   1.0215111e-18
   7.0900000e+02   1.1993774e-18
   7.1300000e+02   4.3065400e-19
   7.1700000e+02   1.9357980e-18
   7.2100000e+02   1.6244607e-18
   7.2500000e+02   1.2095737e-18
   7.2900000e+02   1.0194875e-18
   7.3300000e+02   6.4337255e-19
   7.3700000e+02   3.0703184e-18
   7.4100000e+02   1.3036669e-18
   7.4500000e+02   1.1386210e-18
   7.4900000e+02   1.7222199e-18
   7.5300000e+02   6.5833434e-19
   7.5700000e+02   1.6831344e-18
   7.6100000e+02   1.8678188e-18
   7.6500000e+02   4.5507201e-19
   7.6900000e+02   7.0508446e-19
   7.7300000e+02   1.6529516e-18
   7.7700000e+02   8.4570215e-19
   7.8100000e+02   1.5315416e-18
   7.8500000e+02   1.5100169e-18
   7.8900000e+02   1.5752725e-18
   7.9300000e+02   9.3540680e-19
   7.9700000e+02   1.7703170e-18
   8.0100000e+02   4.8095936e-19
   8.0500000e+02   1.3117695e-18
   8.0900000e+02   1.1594599e-18
   8.1300000e+02   1.8140472e-18
   8.1700000e+02   1.5458082e-18
   8.2100000e+02   1.2147643e-18
   8.2500000e+02   1.4927744e-18
   8.2900000e+02   2.1904127e-18
   8.3300000e+02   1.6484475e-18
   8.3700000e+02   9.4188434e-19
   8.4100000e+02   2.1639457e-18
   8.4500000e+02   8.6162875e-19
   8.4900000e+02   2.2953596e-18
   8.5300000e+02   7.6994219e-19
   8.5700000e+02   2.1614776e-18
   8.6100000e+02   1.3124428e-18
   8.6500000e+02   1.7673774e-18
   8.6900000e+02   8.0842994e-19
   8.7300000e+02   6.7862719e-19
   8.7700000e+02   2.4888597e-18
   8.8100000e+02   1.7576196e-18
   8.8500000e+02   2.7033553e-19
   8.8900000e+02   2.4508328e-18
   8.9300000e+02   1.5921796e-18
   8.9700000e+02   1.1528083e-18
   9.0100000e+02   1.5576131e-18
   9.0500000e+02   4.8403469e-19
   9.0900000e+02   1.0198493e-18
   9.1300000e+02   5.1122336e-19
   9.1700000e+02   1.0185013e-18
   9.2100000e+02   5.3210258e-19
   9.2500000e+02   2.3294616e-18
   9.2900000e+02   1.9815851e-18
   9.3300000e+02   7.2489732e-19
   9.3700000e+02   2.4200240e-18
   9.4100000e+02   1.9103124e-18
   9.4500000e+02   3.0215362e-18
   9.4900000e+02   5.5854510e-19
   9.5300000e+02   6.8184538e-19
   9.5700000e+02   2.6188600e-18
   9.6100000e+02   2.0316054e-18
   9.6500000e+02   8.7450640e-19
   9.6900000e+02   3.2121977e-18
   9.7300000e+02   2.2903787e-18
   9.7700000e+02   2.2573154e-18
   9.8100000e+02   1.5957733e-18
   9.8500000e+02   1.3071488e-18
   9.8900000e+02   1.8606425e-18
   9.9300000e+02   2.5676769e-18
   9.9700000e+02   1.6919470e-18
   1.0010000e+03   1.7684936e-18
   1.0050000e+03   9.2072590e-19
   1.0090000e+03   8.9864877e-19
   1.0130000e+03   2.0150996e-19
   1.0170000e+03   9.1321481e-19
   1.0210000e+03   5.8459486e-19
   1.0250000e+03   1.8809471e-18


==> A4.dat <==
  -1.0230000e+03   2.2046110e-02
  -1.0190000e+03   1.6381253e-02
  -1.0150000e+03   2.0155850e-02
  -1.0110000e+03   1.4312968e-03
  -1.0070000e+03   4.8556632e-03
  -1.0030000e+03   2.2266332e-02
  -9.9900000e+02   1.4198251e-02
  -9.9500000e+02   1.0398611e-03
  -9.9100000e+02   1.3903176e-02
  -9.8700000e+02   1.1727234e-02
  -9.8300000e+02   1.3464958e-02
  -9.7900000e+02   2.9702110e-02
  -9.7500000e+02   1.0365996e-03
  -9.7100000e+02   2.0579076e-02
  -9.6700000e+02   1.2374331e-02
  -9.6300000e+02   4.0677980e-02
  -9.5900000e+02   9.4587362e-03
  -9.5500000e+02   8.1663298e-02
  -9.5100000e+02   1.2861487e-02
  -9.4700000e+02   3.3928038e-02
  -9.4300000e+02   4.0578714e-03
  -9.3900000e+02   2.2863552e-02
  -9.3500000e+02   1.9718303e-02
  -9.3100000e+02   8.4306356e-03
  -9.2700000e+02   2.5503036e-02
  -9.2300000e+02   9.5743828e-04
  -9.1900000e+02   1.9139093e-02
  -9.1500000e+02   7.8987069e-02
  -9.1100000e+02   3.0558511e-02
  -9.0700000e+02   6.3734876e-03
  -9.0300000e+02   7.9635589e-02
  -8.9900000e+02   3.7875664e-02
  -8.9500000e+02   2.4201668e-02
  -8.9100000e+02   8.1104889e-03
  -8.8700000e+02   7.3291659e-02
  -8.8300000e+02   6.3310429e-03
  -8.7900000e+02   1.6195755e-02
  -8.7500000e+02   4.4693963e-02
  -8.7100000e+02   1.8444522e-03
  -8.6700000e+02   7.6406202e-02
  -8.6300000e+02   6.4333431e-02
  -8.5900000e+02   5.5147884e-02
  -8.5500000e+02   1.0648956e-02
  -8.5100000e+02   4.4807999e-02
  -8.4700000e+02   6.8270938e-03
  -8.4300000e+02   2.0224518e-01
  -8.3900000e+02   8.4077190e-02
  -8.3500000e+02   1.4020565e-01
  -8.3100000e+02   1.3909861e-02
  -8.2700000e+02   1.1855428e-01
  -8.2300000e+02   1.4058916e-01
  -8.1900000e+02   2.9552678e-02
  -8.1500000e+02   2.5146443e-02
  -8.1100000e+02   1.1906615e-02
  -8.0700000e+02   8.2716156e-02
  -8.0300000e+02   1.6276330e-02
  -7.9900000e+02   4.2643867e-02
  -7.9500000e+02   2.1296014e-01
  -7.9100000e+02   3.4895403e-02
  -7.8700000e+02   9.0854306e-05
  -7.8300000e+02   1.6041182e-01
  -7.7900000e+02   5.4137222e-02
  -7.7500000e+02   1.0379418e-01
  -7.7100000e+02   1.0392426e-01
  -7.6700000e+02   1.8844280e-02
  -7.6300000e+02   1.8108878e-02
  -7.5900000e+02   5.2844224e-02
  -7.5500000e+02   2.1564840e-03
  -7.5100000e+02   2.0153206e-01
  -7.4700000e+02   3.7886533e-02
  -7.4300000e+02   5.9471100e-02
  -7.3900000e+02   1.1662241e-01
  -7.3500000e+02   2.4976851e-01
  -7.3100000e+02   7.2153939e-02
  -7.2700000e+02   4.2524523e-02
  -7.2300000e+02   1.0235991e-01
  -7.1900000e+02   8.6525727e-03
  -7.1500000e+02   1.3070310e-01
  -7.1100000e+02   1.6699123e-01
  -7.0700000e+02   9.8379286e-02
  -7.0300000e+02   5.5487629e-02
  -6.9900000e+02   7.7487206e-02
  -6.9500000e+02   7.0634087e-02
  -6.9100000e+02   8.1088816e-02
  -6.8700000e+02   2.7821008e-02
  -6.8300000e+02   5.7808835e-03
  -6.7900000e+02   9.6650172e-02
  -6.7500000e+02   4.8833138e-02
  -6.7100000e+02   6.7209159e-02
  -6.6700000e+02   2.6139359e-02
  -6.6300000e+02   4.4300211e-02
  -6.5900000e+02   8.6001880e-02
  -6.5500000e+02   1.8417958e-02
  -6.5100000e+02   1.3479799e-01
  -6.4700000e+02   1.3816854e-01
  -6.4300000e+02   1.1142415e-01
  -6.3900000e+02   3.2855398e-03
  -6.3500000e+02   1.5732797e-02
  -6.3100000e+02   1.0990817e-01
  -6.2700000e+02   5.1214822e-03
  -6.2300000e+02   3.5154846e-02
  -6.1900000e+02   3.3986684e-02
  -6.1500000e+02   1.0004562e-01
  -6.1100000e+02   3.9780410e-02
  -6.0700000e+02   2.8607024e-02
  -6.0300000e+02   2.2392432e-02
  -5.9900000e+02   2.1558451e-02
  -5.9500000e+02   1.3617424e-03
  -5.9100000e+02   1.3603415e-02
  -5.8700000e+02   2.3630244e-02
  -5.8300000e+02   2.9324641e-02
  -5.7900000e+02   4.2526041e-03
  -5.7500000e+02   1.9775531e-02
  -5.7100000e+02   6.7692936e-03
  -5.6700000e+02   1.2740856e-02
  -5.6300000e+02   4.0775043e-05
  -5.5900000e+02   2.2992665e-02
  -5.5500000e+02   1.8771935e-02
  -5.5100000e+02   1.2429250e-03
  -5.4700000e+02   4.5941642e-03
  -5.4300000e+02   1.3386946e-02
  -5.3900000e+02   1.3495455e-02
  -5.3500000e+02   7.1697038e-03
  -5.3100000e+02   2.8912488e-02
  -5.2700000e+02   1.4314345e-02
  -5.2300000e+02   7.1545751e-04
  -5.1900000e+02   6.3350749e-03
  -5.1500000e+02   6.9412662e-03
  -5.1100000e+02   2.2371971e-02
  -5.0700000e+02   3.6767972e-02
  -5.0300000e+02   6.7156401e-03
  -4.9900000e+02   1.1863461e-03
  -4.9500000e+02   1.1176285e-01
  -4.9100000e+02   2.3273268e-01
  -4.8700000e+02   7.1205780e-04
  -4.8300000e+02   1.2884806e-01
  -4.7900000e+02   3.5432204e-01
  -4.7500000e+02   1.2721891e-01
  -4.7100000e+02   1.6066876e-01
  -4.6700000e+02   2.6362447e-01
  -4.6300000e+02   3.0499056e-01
  -4.5900000e+02   1.5151952e-01
  -4.5500000e+02   2.7697959e-01
  -4.5100000e+02   2.2009074e-01
  -4.4700000e+02   2.6445403e-01
  -4.4300000e+02   1.9546466e-01
  -4.3900000e+02   2.7280569e-01
  -4.3500000e+02   2.6528856e-02
  -4.3100000e+02   3.5085182e-03
  -4.2700000e+02   1.5466320e-02
  -4.2300000e+02   1.5532895e-01
  -4.1900000e+02   6.7642745e-03
  -4.1500000e+02   2.3681988e-01
  -4.1100000e+02   1.6256459e-01
  -4.0700000e+02   3.2157226e-01
  -4.0300000e+02   2.1972695e-01
  -3.9900000e+02   2.1544056e-01
  -3.9500000e+02   5.4180929e-01
  -3.9100000e+02   1.5144294e-02
  -3.8700000e+02   1.3417916e-02
  -3.8300000e+02   1.5706286e-01
  -3.7900000e+02   1.0530695e-01
  -3.7500000e+02   2.8301779e-01
  -3.7100000e+02   2.2749719e-02
  -3.6700000e+02   2.4876058e-01
  -3.6300000e+02   5.6183566e-01
  -3.5900000e+02   3.2271828e-01
  -3.5500000e+02   2.3477480e-01
  -3.5100000e+02   2.4901757e-01
  -3.4700000e+02   3.0527260e-01
  -3.4300000e+02   1.2625193e-01
  -3.3900000e+02   1.5618349e-01
  -3.3500000e+02   1.7725978e-01
  -3.3100000e+02   1.4231685e-01
  -3.2700000e+02   1.1989687e-01
  -3.2300000e+02   5.6337517e-02
  -3.1900000e+02   4.7669820e-01
  -3.1500000e+02   5.4450985e-01
  -3.1100000e+02   3.4966444e-02
  -3.0700000e+02   2.1337382e-01
  -3.0300000e+02   3.0547435e-01
  -2.9900000e+02   1.0179833e-01
  -2.9500000e+02   5.2653292e-03
  -2.9100000e+02   1.1411673e-02
  -2.8700000e+02   2.7115086e-02
  -2.8300000e+02   9.8914358e-04
  -2.7900000e+02   1.4962533e-03
  -2.7500000e+02   1.3051045e-02
  -2.7100000e+02   1.5776944e-02
  -2.6700000e+02   1.8304869e-02
  -2.6300000e+02   1.2214819e-02
  -2.5900000e+02   1.4870897e-02
  -2.5500000e+02   1.0428648e-02
  -2.5100000e+02   2.1130504e-02
  -2.4700000e+02   3.4990247e-02
  -2.4300000e+02   5.9718852e-03
  -2.3900000e+02   2.0337255e-02
  -2.3500000e+02   2.2817504e-02
  -2.3100000e+02   1.8474917e-02
  -2.2700000e+02   2.8667428e-02
  -2.2300000e+02   1.3144753e-02
  -2.1900000e+02   3.1308589e-02
  -2.1500000e+02   1.7926974e-02
  -2.1100000e+02   8.1091945e-03
  -2.0700000e+02   3.0124198e-02
  -2.0300000e+02   1.8594289e-02
  -1.9900000e+02   3.5972130e-02
  -1.9500000e+02   5.3989050e-02
  -1.9100000e+02   1.5446332e-02
  -1.8700000e+02   6.1998056e-03
  -1.8300000e+02   1.4180823e-02
  -1.7900000e+02   6.8720124e-03
  -1.7500000e+02   1.0772296e-02
  -1.7100000e+02   9.1137817e-02
  -1.6700000e+02   7.4861088e-03
  -1.6300000e+02   1.3701359e-01
  -1.5900000e+02   8.0177797e-03
  -1.5500000e+02   3.3486894e-02
  -1.5100000e+02   3.2645442e-02
  -1.4700000e+02   5.7466762e-03
  -1.4300000e+02   6.0235607e-02
  -1.3900000e+02   2.2733524e-02
  -1.3500000e+02   1.2211505e-01
  -1.3100000e+02   1.7442073e-02
  -1.2700000e+02   1.2213333e-01
  -1.2300000e+02   1.3830280e-01
  -1.1900000e+02   7.9183856e-02
  -1.1500000e+02   8.2439372e-04
  -1.1100000e+02   3.7896193e-02
  -1.0700000e+02   3.5148679e-02
  -1.0300000e+02   2.0674905e-01
  -9.9000000e+01   2.9812193e-02
  -9.5000000e+01   7.5571889e-03
  -9.1000000e+01   2.5270891e-01
  -8.7000000e+01   5.7732354e-02
  -8.3000000e+01   9.8612187e-02
  -7.9000000e+01   2.0213640e-01
  -7.5000000e+01   8.8642791e-02
  -7.1000000e+01   2.3351115e-03
  -6.7000000e+01   9.5446108e-02
  -6.3000000e+01   4.7556993e-02
  -5.9000000e+01   3.1959476e-02
  -5.5000000e+01   5.8623005e-02
  -5.1000000e+01   1.0432177e-01
  -4.7000000e+01   1.6211454e-01
  -4.3000000e+01   2.8372604e-02
  -3.9000000e+01   4.8377260e-02
  -3.5000000e+01   1.5574962e-01
  -3.1000000e+01   9.5939027e-03
  -2.7000000e+01   5.2088483e-02
  -2.3000000e+01   2.1375951e-01
  -1.9000000e+01   1.2628953e-01
  -1.5000000e+01   3.4115457e-03
  -1.1000000e+01   2.4189648e-01
  -7.0000000e+00   9.6345017e-02
  -3.0000000e+00   1.4255807e-01
   1.0000000e+00   9.8391054e-01
   5.0000000e+00   1.4255807e-01
   9.0000000e+00   9.6345017e-02
   1.3000000e+01   2.4189648e-01
   1.7000000e+01   3.4115457e-03
   2.1000000e+01   1.2628953e-01
   2.5000000e+01   2.1375951e-01
   2.9000000e+01   5.2088483e-02
   3.3000000e+01   9.5939027e-03
   3.7000000e+01   1.5574962e-01
   4.1000000e+01   4.8377260e-02
   4.5000000e+01   2.8372604e-02
   4.9000000e+01   1.6211454e-01
   5.3000000e+01   1.0432177e-01
   5.7000000e+01   5.8623005e-02
   6.1000000e+01   3.1959476e-02
   6.5000000e+01   4.7556993e-02
   6.9000000e+01   9.5446108e-02
   7.3000000e+01   2.3351115e-03
   7.7000000e+01   8.8642791e-02
   8.1000000e+01   2.0213640e-01
   8.5000000e+01   9.8612187e-02
   8.9000000e+01   5.7732354e-02
   9.3000000e+01   2.5270891e-01
   9.7000000e+01   7.5571889e-03
   1.0100000e+02   2.9812193e-02
   1.0500000e+02   2.0674905e-01
   1.0900000e+02   3.5148679e-02
   1.1300000e+02   3.7896193e-02
   1.1700000e+02   8.2439372e-04
   1.2100000e+02   7.9183856e-02
   1.2500000e+02   1.3830280e-01
   1.2900000e+02   1.2213333e-01
   1.3300000e+02   1.7442073e-02
   1.3700000e+02   1.2211505e-01
   1.4100000e+02   2.2733524e-02
   1.4500000e+02   6.0235607e-02
   1.4900000e+02   5.7466762e-03
   1.5300000e+02   3.2645442e-02
   1.5700000e+02   3.3486894e-02
   1.6100000e+02   8.0177797e-03
   1.6500000e+02   1.3701359e-01
   1.6900000e+02   7.4861088e-03
   1.7300000e+02   9.1137817e-02
   1.7700000e+02   1.0772296e-02
   1.8100000e+02   6.8720124e-03
   1.8500000e+02   1.4180823e-02
   1.8900000e+02   6.1998056e-03
   1.9300000e+02   1.5446332e-02
   1.9700000e+02   5.3989050e-02
   2.0100000e+02   3.5972130e-02
   2.0500000e+02   1.8594289e-02
   2.0900000e+02   3.0124198e-02
   2.1300000e+02   8.1091945e-03
   2.1700000e+02   1.7926974e-02
   2.2100000e+02   3.1308589e-02
   2.2500000e+02   1.3144753e-02
   2.2900000e+02   2.8667428e-02
   2.3300000e+02   1.8474917e-02
   2.3700000e+02   2.2817504e-02
   2.4100000e+02   2.0337255e-02
   2.4500000e+02   5.9718852e-03
   2.4900000e+02   3.4990247e-02
   2.5300000e+02   2.1130504e-02
   2.5700000e+02   1.0428648e-02
   2.6100000e+02   1.4870897e-02
   2.6500000e+02   1.2214819e-02
   2.6900000e+02   1.8304869e-02
   2.7300000e+02   1.5776944e-02
   2.7700000e+02   1.3051045e-02
   2.8100000e+02   1.4962533e-03
   2.8500000e+02   9.8914358e-04
   2.8900000e+02   2.7115086e-02
   2.9300000e+02   1.1411673e-02
   2.9700000e+02   5.2653292e-03
   3.0100000e+02   1.0179833e-01
   3.0500000e+02   3.0547435e-01
   3.0900000e+02   2.1337382e-01
   3.1300000e+02   3.4966444e-02
   3.1700000e+02   5.4450985e-01
   3.2100000e+02   4.7669820e-01
   3.2500000e+02   5.6337517e-02
   3.2900000e+02   1.1989687e-01
   3.3300000e+02   1.4231685e-01
   3.3700000e+02   1.7725978e-01
   3.4100000e+02   1.5618349e-01
   3.4500000e+02   1.2625193e-01
   3.4900000e+02   3.0527260e-01
   3.5300000e+02   2.4901757e-01
   3.5700000e+02   2.3477480e-01
   3.6100000e+02   3.2271828e-01
   3.6500000e+02   5.6183566e-01
   3.6900000e+02   2.4876058e-01
   3.7300000e+02   2.2749719e-02
   3.7700000e+02   2.8301779e-01
   3.8100000e+02   1.0530695e-01
   3.8500000e+02   1.5706286e-01
   3.8900000e+02   1.3417916e-02
   3.9300000e+02   1.5144294e-02
   3.9700000e+02   5.4180929e-01
   4.0100000e+02   2.1544056e-01
   4.0500000e+02   2.1972695e-01
   4.0900000e+02   3.2157226e-01
   4.1300000e+02   1.6256459e-01
   4.1700000e+02   2.3681988e-01
   4.2100000e+02   6.7642745e-03
   4.2500000e+02   1.5532895e-01
   4.2900000e+02   1.5466320e-02
   4.3300000e+02   3.5085182e-03
   4.3700000e+02   2.6528856e-02
   4.4100000e+02   2.7280569e-01
   4.4500000e+02   1.9546466e-01
   4.4900000e+02   2.6445403e-01
   4.5300000e+02   2.2009074e-01
   4.5700000e+02   2.7697959e-01
   4.6100000e+02   1.5151952e-01
   4.6500000e+02   3.0499056e-01
   4.6900000e+02   2.6362447e-01
   4.7300000e+02   1.6066876e-01
   4.7700000e+02   1.2721891e-01
   4.8100000e+02   3.5432204e-01
   4.8500000e+02   1.2884806e-01
   4.8900000e+02   7.1205780e-04
   4.9300000e+02   2.3273268e-01
   4.9700000e+02   1.1176285e-01
   5.0100000e+02   1.1863461e-03
   5.0500000e+02   6.7156401e-03
   5.0900000e+02   3.6767972e-02
   5.1300000e+02   2.2371971e-02
   5.1700000e+02   6.9412662e-03
   5.2100000e+02   6.3350749e-03
   5.2500000e+02   7.1545751e-04
   5.2900000e+02   1.4314345e-02
   5.3300000e+02   2.8912488e-02
   5.3700000e+02   7.1697038e-03
   5.4100000e+02   1.3495455e-02
   5.4500000e+02   1.3386946e-02
   5.4900000e+02   4.5941642e-03
   5.5300000e+02   1.2429250e-03
   5.5700000e+02   1.8771935e-02
   5.6100000e+02   2.2992665e-02
   5.6500000e+02   4.0775043e-05
   5.6900000e+02   1.2740856e-02
   5.7300000e+02   6.7692936e-03
   5.7700000e+02   1.9775531e-02
   5.8100000e+02   4.2526041e-03
   5.8500000e+02   2.9324641e-02
   5.8900000e+02   2.3630244e-02
   5.9300000e+02   1.3603415e-02
   5.9700000e+02   1.3617424e-03
   6.0100000e+02   2.1558451e-02
   6.0500000e+02   2.2392432e-02
   6.0900000e+02   2.8607024e-02
   6.1300000e+02   3.9780410e-02
   6.1700000e+02   1.0004562e-01
   6.2100000e+02   3.3986684e-02
   6.2500000e+02   3.5154846e-02
   6.2900000e+02   5.1214822e-03
   6.3300000e+02   1.0990817e-01
   6.3700000e+02   1.5732797e-02
   6.4100000e+02   3.2855398e-03
   6.4500000e+02   1.1142415e-01
   6.4900000e+02   1.3816854e-01
   6.5300000e+02   1.3479799e-01
   6.5700000e+02   1.8417958e-02
   6.6100000e+02   8.6001880e-02
   6.6500000e+02   4.4300211e-02
   6.6900000e+02   2.6139359e-02
   6.7300000e+02   6.7209159e-02
   6.7700000e+02   4.8833138e-02
   6.8100000e+02   9.6650172e-02
   6.8500000e+02   5.7808835e-03
   6.8900000e+02   2.7821008e-02
   6.9300000e+02   8.1088816e-02
   6.9700000e+02   7.0634087e-02
   7.0100000e+02   7.7487206e-02
   7.0500000e+02   5.5487629e-02
   7.0900000e+02   9.8379286e-02
   7.1300000e+02   1.6699123e-01
   7.1700000e+02   1.3070310e-01
   7.2100000e+02   8.6525727e-03
   7.2500000e+02   1.0235991e-01
   7.2900000e+02   4.2524523e-02
   7.3300000e+02   7.2153939e-02
   7.3700000e+02   2.4976851e-01
   7.4100000e+02   1.1662241e-01
   7.4500000e+02   5.9471100e-02
   7.4900000e+02   3.7886533e-02
   7.5300000e+02   2.0153206e-01
   7.5700000e+02   2.1564840e-03
   7.6100000e+02   5.2844224e-02
   7.6500000e+02   1.8108878e-02
   7.6900000e+02   1.8844280e-02
   7.7300000e+02   1.0392426e-01
   7.7700000e+02   1.0379418e-01
   7.8100000e+02   5.4137222e-02
   7.8500000e+02   1.6041182e-01
   7.8900000e+02   9.0854306e-05
   7.9300000e+02   3.4895403e-02
   7.9700000e+02   2.1296014e-01
   8.0100000e+02   4.2643867e-02
   8.0500000e+02   1.6276330e-02
   8.0900000e+02   8.2716156e-02
   8.1300000e+02   1.1906615e-02
   8.1700000e+02   2.5146443e-02
   8.2100000e+02   2.9552678e-02
   8.2500000e+02   1.4058916e-01
   8.2900000e+02   1.1855428e-01
   8.3300000e+02   1.3909861e-02
   8.3700000e+02   1.4020565e-01
   8.4100000e+02   8.4077190e-02
   8.4500000e+02   2.0224518e-01
   8.4900000e+02   6.8270938e-03
   8.5300000e+02   4.4807999e-02
   8.5700000e+02   1.0648956e-02
   8.6100000e+02   5.5147884e-02
   8.6500000e+02   6.4333431e-02
   8.6900000e+02   7.6406202e-02
   8.7300000e+02   1.8444522e-03
   8.7700000e+02   4.4693963e-02
   8.8100000e+02   1.6195755e-02
   8.8500000e+02   6.3310429e-03
   8.8900000e+02   7.3291659e-02
   8.9300000e+02   8.1104889e-03
   8.9700000e+02   2.4201668e-02
   9.0100000e+02   3.7875664e-02
   9.0500000e+02   7.9635589e-02
   9.0900000e+02   6.3734876e-03
   9.1300000e+02   3.0558511e-02
   9.1700000e+02   7.8987069e-02
   9.2100000e+02   1.9139093e-02
   9.2500000e+02   9.5743828e-04
   9.2900000e+02   2.5503036e-02
   9.3300000e+02   8.4306356e-03
   9.3700000e+02   1.9718303e-02
   9.4100000e+02   2.2863552e-02
   9.4500000e+02   4.0578714e-03
   9.4900000e+02   3.3928038e-02
   9.5300000e+02   1.2861487e-02
   9.5700000e+02   8.1663298e-02
   9.6100000e+02   9.4587362e-03
   9.6500000e+02   4.0677980e-02
   9.6900000e+02   1.2374331e-02
   9.7300000e+02   2.0579076e-02
   9.7700000e+02   1.0365996e-03
   9.8100000e+02   2.9702110e-02
   9.8500000e+02   1.3464958e-02
   9.8900000e+02   1.1727234e-02
   9.9300000e+02   1.3903176e-02
   9.9700000e+02   1.0398611e-03
   1.0010000e+03   1.4198251e-02
   1.0050000e+03   2.2266332e-02
   1.0090000e+03   4.8556632e-03
   1.0130000e+03   1.4312968e-03
   1.0170000e+03   2.0155850e-02
   1.0210000e+03   1.6381253e-02
   1.0250000e+03   2.2046110e-02

